One year of AU Mic with HARPS: II -- stellar activity and star-planet interaction

We present a spectroscopic analysis of a 1-year intensive monitoring campaign of the 22-Myr old planet-hosting M dwarf AU Mic using the HARPS spectrograph. In a companion paper, we reported detections of the planet radial velocity (RV) signatures of the two close-in transiting planets of the system, with respective semi-amplitudes of 5.8 $\pm$ 2.5 m/s and 8.5 $\pm$ 2.5 m/s for AU Mic b and AU Mic c. Here, we perform an independent measurement of the RV semi-amplitude of AU Mic c using Doppler imaging to simultaneously model the activity-induced distortions and the planet-induced shifts in the line profiles. The resulting semi-amplitude of 13.3 $\pm$ 4.1 m/s for AU Mic c reinforces the idea that the planet features a surprisingly large inner density, in tension with current standard models of core accretion. Our brightness maps feature significantly higher spot coverage and lower level of differential rotation than the brightness maps obtained in late 2019 with the SPIRou spectropolarimeter, suggesting that the stellar magnetic activity has evolved dramatically over a $\sim$1-yr time span. Additionally, we report a 3-$\sigma$ detection of a modulation at 8.33 $\pm$ 0.04 d of the He I D3 (587.562 nm) emission flux, close to the 8.46-d orbital period of AU Mic b. The power of this emission (a few 10$^{17}$ W) is consistent with 3D magnetohydrodynamical simulations of the interaction between stellar wind and the close-in planet if the latter hosts a magnetic field of $\sim$10 G. Spectropolarimetric observations of the star are needed to firmly elucidate the origin of the observed chromospheric variability.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
